ABS-NET: Fully Decentralized Runtime Adaptation for Distributed Objects

We present a formalized, fully decentralized runtime semantics for a core subset of ABS, a language and framework for modelling distributed object-oriented systems. The semantics incorporates an abstract graph representation of a network infrastructure, with network endpoints represented as graph nodes, and links as arcs with buffers, corresponding to OSI layer 2 interconnects. The key problem we wish to address is how to allocate computational tasks to nodes so that certain performance objectives are met. To this end, we use the semantics as a foundation for performing network-adaptive task execution via object migration between nodes. Adaptability is analyzed in terms of three Quality of Service objectives: node load, arc load and message latency. We have implemented the key parts of our semantics in a simulator and evaluated how well objectives are achieved for some application-relevant choices of network topology, migration procedure and ABS program. The evaluation suggests that it is feasible in a decentralized setting to continually meet both the objective of a node-balanced task allocation and make headway towards minimizing communication, and thus arc load and message latency.

==> data/chorddht_grid_berenbrink_msg_avg_smo.dat <==
1 0
4 1.52188
14 2.54062
24 3.34687
34 3.39688
44 3.2875
54 3.2
64 3.17188
74 3.1625
84 3.11875
94 3.1875
104 3.11875
114 3.08438
124 3.05313
134 3.11563
144 3.12188
154 3.04062
164 2.99375
174 3.225
184 2.96563
194 3.07812
204 3.14375
214 3.06562
224 3.0125
234 3.14062
244 3.0375
254 3.10938
264 3.04062
274 3.225
284 2.94375
294 3.08438
304 3.17188
314 3.03437
324 3.02813
334 3.20625
344 2.98438
354 3.125
364 3.02188
374 3.16875
384 2.98438
394 3.06562
404 3.15
414 3.04375
424 3.00937
434 3.2375
444 3.00625
454 3.12812
464 3.10312
474 3.05
484 3.0375
494 3.10312
504 3.09063
514 3.05313
524 2.97812
534 3.24375
544 2.93438
554 3.11563
564 3.09687
574 3.10938
584 3.01875
594 3.17188
604 3.03125
614 3.13125
624 3.01562
634 3.2125
644 2.92813
654 3.075
664 3.16875
674 3.00312
684 3.09687
694 3.15313
704 3.00937
714 3.05938
724 3.10312
734 3.11875
744 3.03437
754 3.05313
764 3.2125
774 3.03125
784 3.03437
794 3.17188
804 3.01562
814 3.06562
824 3.09063
834 3.07187
844 3.05313
854 3.09063
864 3.10938
874 3.00937
884 3.05625
894 3.20312
904 3.02813
914 3.0375
924 3.24688
934 3.01875
944 3.07812
954 3.05313
964 3.1125
974 3.00312
984 3.07812


==> data/chorddht_grid_berenbrink_msg_avg_smo_marks.dat <==
1 0
44 3.2875
94 3.1875
144 3.12188
194 3.07812
244 3.0375
294 3.08438
344 2.98438
394 3.06562
444 3.00625
494 3.10312
544 2.93438
594 3.17188
644 2.92813
694 3.15313
744 3.03437
794 3.17188
844 3.05313
894 3.20312
944 3.07812


==> data/chorddht_grid_berenbrink_msg_std_smo.dat <==
1 0
4 2.39644
14 2.49562
24 2.56917
34 2.46608
44 2.52558
54 2.36238
64 2.43275
74 2.31943
84 2.39556
94 2.36747
104 2.22025
114 2.29301
124 2.12279
134 2.24525
144 2.23899
154 2.28353
164 2.14709
174 2.27999
184 2.11533
194 2.1976
204 2.397
214 2.26391
224 2.18899
234 2.2298
244 2.18854
254 2.15628
264 2.28471
274 2.23739
284 2.23781
294 2.1885
304 2.3006
314 2.23859
324 2.18859
334 2.30178
344 2.19606
354 2.182
364 2.07837
374 2.32097
384 2.18321
394 2.28877
404 2.30256
414 2.14449
424 2.18281
434 2.32818
444 2.32483
454 2.25411
464 2.19662
474 2.25377
484 2.14226
494 2.31718
504 2.28319
514 2.25835
524 2.12937
534 2.34036
544 2.16779
554 2.25548
564 2.14806
574 2.37186
584 2.16725
594 2.37032
604 2.10156
614 2.26315
624 2.19741
634 2.41579
644 2.06689
654 2.27475
664 2.14965
674 2.25108
684 2.29634
694 2.32523
704 2.19249
714 2.23689
724 2.22789
734 2.27949
744 2.19913
754 2.20825
764 2.24591
774 2.25129
784 2.14991
794 2.34678
804 2.22628
814 2.30422
824 2.20884
834 2.22854
844 2.13822
854 2.22305
864 2.35455
874 2.25504
884 2.25653
894 2.21756
904 2.24497
914 2.21566
924 2.49048
934 2.18645
944 2.19799
954 2.17063
964 2.32437
974 2.23578
984 2.32452


==> data/chorddht_grid_berenbrink_msg_std_smo_marks.dat <==
1 0
44 2.52558
94 2.36747
144 2.23899
194 2.1976
244 2.18854
294 2.1885
344 2.19606
394 2.28877
444 2.32483
494 2.31718
544 2.16779
594 2.37032
644 2.06689
694 2.32523
744 2.19913
794 2.34678
844 2.13822
894 2.21756
944 2.19799


==> data/chorddht_grid_berenbrinkcommunicationintensity_msg_avg_smo.dat <==
1 0
4 1.82812
14 4.10625
24 5.55938
34 5.14687
44 4.65937
54 4.44062
64 4.25
74 3.8375
84 3.6625
94 3.23438
104 3.01562
114 2.7625
124 2.49063
134 2.2375
144 2.03125
154 1.80625
164 1.85
174 1.50313
184 1.6625
194 1.37187
204 1.33438
214 1.3
224 1.31875
234 1.2625
244 1.27812
254 1.30937
264 1.29688
274 1.28125
284 1.29688
294 1.28125
304 1.25625
314 1.20625
324 1.23438
334 1.14688
344 1.23438
354 1.17188
364 1.21562
374 1.20312
384 1.23438
394 1.21875
404 1.20938
414 1.225
424 1.20625
434 1.24063
444 1.21875
454 1.21875
464 1.21562
474 1.21562
484 1.21562
494 1.21875
504 1.21875
514 1.24063
524 1.19687
534 1.23438
544 1.19687
554 1.23125
564 1.23125
574 1.2
584 1.24063
594 1.19375
604 1.24687
614 1.1875
624 1.24687
634 1.20625
644 1.225
654 1.20312
664 1.22812
674 1.20312
684 1.23125
694 1.2
704 1.24687
714 1.18437
724 1.24687
734 1.19063
744 1.24063
754 1.19687
764 1.23438
774 1.22812
784 1.2
794 1.25
804 1.17813
814 1.25
824 1.18125
834 1.25
844 1.18125
854 1.25
864 1.19687
874 1.23438
884 1.19375
894 1.24063
904 1.19063
914 1.24063
924 1.19063
934 1.25313
944 1.17813
954 1.25313
964 1.17813
974 1.25
984 1.1875


==> data/chorddht_grid_berenbrinkcommunicationintensity_msg_avg_smo_marks.dat <==
14 4.10625
64 4.25
114 2.7625
164 1.85
214 1.3
264 1.29688
314 1.20625
364 1.21562
414 1.225
464 1.21562
514 1.24063
564 1.23125
614 1.1875
664 1.22812
714 1.18437
764 1.23438
814 1.25
864 1.19687
914 1.24063
964 1.17813


==> data/chorddht_grid_berenbrinkcommunicationintensity_msg_std_smo.dat <==
1 0
4 5.32185
14 7.20286
24 5.99667
34 4.41689
44 3.46611
54 2.94842
64 2.67925
74 2.42732
84 2.35047
94 2.07901
104 1.84869
114 1.95718
124 1.90784
134 1.80487
144 1.73311
154 1.53238
164 1.46304
174 1.3702
184 1.4281
194 1.29949
204 1.25119
214 1.23182
224 1.2994
234 1.24038
244 1.30394
254 1.21967
264 1.30437
274 1.26141
284 1.26636
294 1.29492
304 1.26762
314 1.21185
324 1.27205
334 1.20224
344 1.25431
354 1.19578
364 1.26408
374 1.22988
384 1.26659
394 1.25592
404 1.25363
414 1.28051
424 1.24701
434 1.24243
444 1.24308
454 1.26088
464 1.23543
474 1.24028
484 1.22478
494 1.24978
504 1.2155
514 1.29008
524 1.21336
534 1.2576
544 1.22196
554 1.2809
564 1.20448
574 1.2767
584 1.22863
594 1.24593
604 1.24153
614 1.24303
624 1.25747
634 1.23504
644 1.22655
654 1.245
664 1.22529
674 1.23373
684 1.24624
694 1.24935
704 1.25521
714 1.21721
724 1.29069
734 1.21397
744 1.28639
754 1.21478
764 1.25274
774 1.20636
784 1.24039
794 1.19734
804 1.26734
814 1.20498
824 1.27003
834 1.21767
844 1.25982
854 1.22346
864 1.26076
874 1.2192
884 1.27558
894 1.22319
904 1.23547
914 1.23426
924 1.24798
934 1.22155
944 1.23884
954 1.24969
964 1.24133
974 1.21791
984 1.21008


==> data/chorddht_grid_berenbrinkcommunicationintensity_msg_std_smo_marks.dat <==
14 7.20286
64 2.67925
114 1.95718
164 1.46304
214 1.23182
264 1.30437
314 1.21185
364 1.26408
414 1.28051
464 1.23543
514 1.29008
564 1.20448
614 1.24303
664 1.22529
714 1.21721
764 1.25274
814 1.20498
864 1.26076
914 1.23426
964 1.24133


==> data/ring_grid_berenbrink_dists.dat <==
0.8 1
1.8 4
2.8 6
3.8 24
4.8 15
5.8 19
6.8 11
7.8 16
8.8 8
9.8 4
10.8 7
12 6
13 2
14 2
15 2
16 1


==> data/ring_grid_berenbrink_msg_avg_smo.dat <==
1 0
4 1.675
14 2.10938
24 2.40625
34 2.30313
44 2.4
54 2.31875
64 2.14375
74 2.25312
84 2.28437
94 2.1125
104 1.9625
114 1.91562
124 1.79062
134 1.79375
144 1.75625
154 1.75625
164 1.75937
174 1.82812
184 1.8125
194 1.82187
204 1.78438
214 1.81563
224 1.92188
234 1.77188
244 1.75625
254 1.83125
264 1.82187
274 1.91562
284 1.91875
294 1.78125
304 1.83438
314 1.775
324 1.8625
334 1.76562
344 1.875
354 1.7125
364 1.92813
374 1.74375
384 1.79688
394 1.70938
404 1.81563
414 1.7125
424 1.83438
434 1.83125
444 1.84375
454 1.825
464 1.91562
474 1.82812
484 1.7625
494 1.80625
504 1.76875
514 1.8375
524 1.75
534 1.85938
544 1.70938
554 1.77812
564 1.89688
574 1.85938
584 1.78438
594 1.79688
604 1.79375
614 1.85312
624 1.775
634 1.84688
644 1.83125
654 1.77812
664 1.75937
674 1.78438
684 1.7875
694 1.9125
704 1.75313
714 1.8125
724 1.87187
734 1.78125
744 1.77812
754 1.75313
764 1.8
774 1.86563
784 1.775
794 1.83438
804 1.76875
814 1.83438
824 1.675
834 1.86563
844 1.73438
854 1.825
864 1.74687
874 1.88125
884 1.80625
894 1.84375
904 1.82187
914 1.84375
924 1.84375
934 1.775
944 1.82187
954 1.7875
964 1.86563
974 1.825
984 1.80313


==> data/ring_grid_berenbrink_msg_avg_smo_marks.dat <==
1 0
94 2.1125
194 1.82187
294 1.78125
394 1.70938
494 1.80625
594 1.79688
694 1.9125
794 1.83438
894 1.84375


==> data/ring_grid_berenbrink_msg_std_smo.dat <==
1 0
4 2.58901
14 2.05786
24 1.99381
34 1.85809
44 1.80586
54 1.68879
64 1.64849
74 1.72966
84 1.75427
94 1.59525
104 1.64893
114 1.51136
124 1.56849
134 1.44983
144 1.4668
154 1.48485
164 1.41893
174 1.48794
184 1.3912
194 1.48812
204 1.44197
214 1.40342
224 1.56833
234 1.45691
244 1.46278
254 1.51438
264 1.47893
274 1.49973
284 1.53045
294 1.36151
304 1.62592
314 1.46956
324 1.49342
334 1.44536
344 1.45861
354 1.34484
364 1.52208
374 1.42944
384 1.55456
394 1.50256
404 1.5357
414 1.41051
424 1.50588
434 1.42111
444 1.46949
454 1.50021
464 1.60868
474 1.55828
484 1.42296
494 1.51249
504 1.51263
514 1.54655
524 1.41158
534 1.59042
544 1.43534
554 1.50592
564 1.44753
574 1.53209
584 1.40154
594 1.48465
604 1.45221
614 1.4885
624 1.46756
634 1.53963
644 1.52973
654 1.55814
664 1.43521
674 1.38823
684 1.43785
694 1.64799
704 1.39438
714 1.54717
724 1.50582
734 1.47418
744 1.47105
754 1.4891
764 1.53321
774 1.51447
784 1.60405
794 1.47337
804 1.58167
814 1.46327
824 1.45003
834 1.48329
844 1.41696
854 1.45763
864 1.5049
874 1.44173
884 1.48054
894 1.43292
904 1.59618
914 1.49476
924 1.5089
934 1.4812
944 1.49786
954 1.49042
964 1.46227
974 1.54198
984 1.59385


==> data/ring_grid_berenbrink_msg_std_smo_marks.dat <==
1 0
94 1.59525
194 1.48812
294 1.36151
394 1.50256
494 1.51249
594 1.48465
694 1.64799
794 1.47337
894 1.43292


==> data/ring_grid_berenbrink_std_smo.dat <==
1 6.71751
4 4.41344
9 3.33432
14 3.27283
19 3.24623
24 2.92558
29 2.00346
34 2.00345
39 1.87208
44 1.95071
49 1.94218
54 1.95874
59 1.93391
64 1.95074
69 1.95901
74 1.94247
79 1.96701
84 1.95901
89 1.96701
94 1.95901
99 1.95074
104 1.95901
109 1.95901
114 1.95074
119 1.95901
124 1.95074
129 1.95074
134 1.95901
139 1.95901
144 1.95901
149 1.94247
154 1.95874
159 1.94247
164 1.95074
169 1.92593
174 1.95901
179 1.94247
184 1.94247
189 1.93391
194 1.95074
199 1.94218
204 1.94247
209 1.94247
214 1.975
219 1.95074
224 1.87487
229 1.95901
234 1.95901
239 1.95074
244 1.95047
249 1.92564
254 1.975
259 1.95074
264 1.90853
269 1.95901
274 1.93391
279 1.93391
284 1.95874
289 1.95901
294 1.93391
299 1.95874
304 1.96701
309 1.90853
314 1.96701
319 1.95074
324 1.92535
329 1.95074
334 1.96701
339 1.93391
344 1.95074
349 1.93364
354 1.95901
359 1.95874
364 1.94218
369 1.90644
374 1.95074
379 1.94218
384 1.95901
389 1.95074
394 1.95074
399 1.92564
404 1.96195
409 1.95074
414 1.92535
419 1.95074
424 1.95074
429 1.90853
434 1.97022
439 1.92535
444 1.96229
449 1.93391
454 1.95874
459 1.92504
464 1.94218
469 1.95047
474 1.95874
479 1.95901
484 1.95074
489 1.95074
494 1.95074
499 1.94247
504 1.95874
509 1.94218
514 1.94191
519 1.93364
524 1.95901
529 1.95074
534 1.93391
539 1.92564
544 1.95074
549 1.96701
554 1.93391
559 1.95047
564 1.91708
569 1.95874
574 1.95901
579 1.93364
584 1.93391
589 1.95901
594 1.95047
599 1.95047
604 1.93391
609 1.95874
614 1.95901
619 1.93391
624 1.92564
629 1.96701
634 1.95901
639 1.94247
644 1.91708
649 1.95901
654 1.95874
659 1.93391
664 1.95047
669 1.94218
674 1.95074
679 1.95901
684 1.93391
689 1.93391
694 1.94218
699 1.94247
704 1.95047
709 1.95901
714 1.95074
719 1.96701
724 1.91708
729 1.94247
734 1.96701
739 1.92535
744 1.92564
749 1.95901
754 1.95074
759 1.95901
764 1.93391
769 1.93391
774 1.95074
779 1.94218
784 1.95074
789 1.93391
794 1.95074
799 1.95874
804 1.94191
809 1.94247
814 1.95074
819 1.92535
824 1.95901
829 1.95074
834 1.93391
839 1.95901
844 1.92564
849 1.92535
854 1.95874
859 1.95901
864 1.94247
869 1.95074
874 1.95074
879 1.94191
884 1.95047
889 1.95874
894 1.94218
899 1.95874
904 1.95874
909 1.93391
914 1.95074
919 1.95874
924 1.95074
929 1.95074
934 1.95074
939 1.93391
944 1.95874
949 1.96701
954 1.93364
959 1.93391
964 1.95901
969 1.96701
974 1.91708
979 1.94247
984 1.96701
989 1.95074
994 1.94218


==> data/ring_grid_berenbrink_std_smo_marks.dat <==
24 2.92558
124 1.95074
224 1.87487
324 1.92535
424 1.95074
524 1.95901
624 1.92564
724 1.91708
824 1.95901
924 1.95074


==> data/ring_grid_berenbrinkcommunicationintensity_dists.dat <==
1.2 3
2.2 17
3.2 29
4.2 24
5.2 28
6.2 12
7.2 8
8.2 4
9.2 1
10.2 1
11.2 1


==> data/ring_grid_berenbrinkcommunicationintensity_msg_avg_smo.dat <==
1 0
4 0.2375
14 0.25
24 0.3625
34 0.61875
44 1.47812
54 1.99063
64 2.54375
74 2.3875
84 2.24688
94 2.025
104 1.725
114 1.57812
124 2.2625
134 1.875
144 1.71875
154 1.70312
164 0.98125
174 0.675
184 0.625
194 0.7
204 0.6875
214 0.584375
224 0.571875
234 0.553125
244 0.6125
254 0.55
264 0.66875
274 0.590625
284 0.55625
294 0.575
304 0.590625
314 0.596875
324 0.596875
334 0.584375
344 0.61875
354 0.571875
364 0.575
374 0.528125
384 0.571875
394 0.646875
404 0.653125
414 0.55625
424 0.646875
434 0.640625
444 0.53125
454 0.5875
464 0.71875
474 0.5375
484 0.559375
494 0.58125
504 0.553125
514 0.5875
524 0.496875
534 0.49375
544 0.546875
554 0.478125
564 0.56875
574 0.525
584 0.64375
594 0.59375
604 0.61875
614 0.628125
624 0.51875
634 0.584375
644 0.540625
654 0.540625
664 0.5125
674 0.5875
684 0.5
694 0.546875
704 0.503125
714 0.5625
724 0.50625
734 0.6
744 0.571875
754 0.59375
764 0.565625
774 0.584375
784 0.678125
794 0.546875
804 0.678125
814 0.625
824 0.584375
834 0.609375
844 0.540625
854 0.571875
864 0.54375
874 0.575
884 0.55625
894 0.565625
904 0.559375
914 0.6375
924 0.56875
934 0.6625
944 0.61875
954 0.55
964 0.5625
974 0.709375
984 0.590625


==> data/ring_grid_berenbrinkcommunicationintensity_msg_avg_smo_marks.dat <==
24 0.3625
124 2.2625
224 0.571875
324 0.596875
424 0.646875
524 0.496875
624 0.51875
724 0.50625
824 0.584375
924 0.56875


==> data/ring_grid_berenbrinkcommunicationintensity_msg_std_smo.dat <==
1 0
4 0.80092
14 0.83162
24 1.04404
34 1.50132
44 2.13218
54 2.08375
64 1.98158
74 1.84843
84 1.81313
94 1.41873
104 1.36097
114 1.61345
124 1.79155
134 1.58733
144 1.55282
154 1.54851
164 0.986643
174 0.808983
184 0.795802
194 0.863331
204 0.886084
214 0.73869
224 0.783744
234 0.733205
244 0.797478
254 0.717925
264 0.842751
274 0.746154
284 0.72376
294 0.732606
304 0.670276
314 0.804283
324 0.770322
334 0.797905
344 0.791905
354 0.745902
364 0.771289
374 0.663129
384 0.716193
394 0.81329
404 0.882776
414 0.713755
424 0.809954
434 0.807859
444 0.719091
454 0.821163
464 0.886447
474 0.696555
484 0.789723
494 0.722412
504 0.747034
514 0.780738
524 0.733926
534 0.713658
544 0.823768
554 0.697596
564 0.723115
574 0.630853
584 0.802379
594 0.718696
604 0.740716
614 0.760553
624 0.648576
634 0.785752
644 0.732315
654 0.786433
664 0.732309
674 0.827813
684 0.683661
694 0.699935
704 0.68682
714 0.732822
724 0.743664
734 0.821834
744 0.748536
754 0.778633
764 0.757702
774 0.732639
784 0.821785
794 0.722102
804 0.870274
814 0.734826
824 0.837259
834 0.780552
844 0.756863
854 0.782553
864 0.730704
874 0.682019
884 0.726197
894 0.732402
904 0.789078
914 0.778619
924 0.809987
934 0.751826
944 0.751391
954 0.744304
964 0.710508
974 0.86616
984 0.753991


==> data/ring_grid_berenbrinkcommunicationintensity_msg_std_smo_marks.dat <==
24 1.04404
124 1.79155
224 0.783744
324 0.770322
424 0.809954
524 0.733926
624 0.648576
724 0.743664
824 0.837259
924 0.809987


==> data/ring_grid_berenbrinkcommunicationintensity_std_smo.dat <==
1 6.71751
4 10.2812
9 13.5287
14 15.8955
19 17.9109
24 18.865
29 17.5216
34 17.0844
39 16.2513
44 15.3497
49 14.4231
54 13.5003
59 12.5877
64 11.699
69 10.818
74 9.93142
79 9.00879
84 8.10154
89 7.24249
94 6.36269
99 5.48351
104 4.63273
109 3.76448
114 2.95061
119 2.32637
124 1.91276
129 1.71959
134 1.46622
139 1.29569
144 1.04693
149 0.959659
154 0.948633
159 0.801879
164 0.679067
169 0.689327
174 0.572054
179 0.581087
184 0.619065
189 0.51238
194 0.583088
199 0.650708
204 0.701213
209 0.657473
214 0.736299
219 0.643295
224 0.620333
229 0.582371
234 0.654722
239 0.656986
244 0.696234
249 0.582446
254 0.647962
259 0.691441
264 0.577195
269 0.494478
274 0.502737
279 0.702398
284 0.656557
289 0.648016
294 0.638763
299 0.756816
304 0.709979
309 0.554707
314 0.544068
319 0.626804
324 0.576915
329 0.648755
334 0.568765
339 0.71816
344 0.642995
349 0.677553
354 0.816143
359 0.667852
364 0.447149
369 0.777986
374 0.793611
379 0.812805
384 0.755833
389 0.718056
394 0.587722
399 0.740742
404 0.757126
409 0.994749
414 0.799656
419 0.755903
424 0.729922
429 0.782053
434 0.759643
439 0.665376
444 0.913069
449 0.649152
454 0.643473
459 0.673197
464 0.782356
469 0.885539
474 0.782639
479 0.689973
484 0.786157
489 0.653922
494 0.738586
499 0.65384
504 0.580936
509 0.615513
514 0.838029
519 0.633378
524 0.769234
529 0.678501
534 0.576187
539 0.589705
544 0.707017
549 0.696049
554 0.652994
559 0.627967
564 0.642457
569 0.756994
574 0.792906
579 0.674239
584 0.823058
589 0.782069
594 0.906648
599 0.684036
604 0.581193
609 0.813671
614 0.753568
619 0.659574
624 0.52595
629 0.484874
634 0.532216
639 0.512578
644 0.428958
649 0.539208
654 0.653744
659 0.675812
664 0.654246
669 0.565896
674 0.564762
679 0.905031
684 0.592114
689 0.690267
694 0.807088
699 0.763609
704 0.738636
709 0.815061
714 0.731335
719 0.671884
724 0.731362
729 0.573888
734 0.617937
739 0.549957
744 0.553993
749 0.612157
754 0.631116
759 0.576982
764 0.686188
769 0.68175
774 0.657073
779 0.788308
784 0.655592
789 0.638905
794 0.645247
799 0.632979
804 0.694753
809 0.763433
814 0.693004
819 0.565139
824 0.442614
829 0.493769
834 0.425025
839 0.556222
844 0.539119
849 0.415982
854 0.4481
859 0.5898
864 0.75263
869 0.758717
874 0.658526
879 0.75123
884 0.775622
889 0.597304
894 0.644298
899 0.849378
904 0.846856
909 0.858408
914 0.856073
919 0.528629
924 0.613165
929 0.603455
934 0.654692
939 0.611705
944 0.566192
949 0.682104
954 0.684279
959 0.773876
964 0.714605
969 0.742554
974 0.868523
979 0.920408
984 0.627796
989 0.610304
994 0.622595


==> data/ring_grid_berenbrinkcommunicationintensity_std_smo_marks.dat <==
54 13.5003
154 0.948633
254 0.647962
354 0.816143
454 0.643473
554 0.652994
654 0.653744
754 0.631116
854 0.4481
954 0.684279


==> data/ring_grid_communicationintensitytimeout_msg_avg_smo.dat <==
1 0
4 0.13125
14 0.325
24 0.465625
34 0.515625
44 0.603125
54 0.80625
64 1.37813
74 1.19687
84 1.33438
94 1.19063
104 1.0625
114 1.35312
124 1.39375
134 1.25313
144 1.09375
154 0.940625
164 0.89375
174 0.90625
184 1.15
194 1.05937
204 1.05313
214 1.26562
224 1.40625
234 1.19063
244 1.25
254 1.1375
264 0.984375
274 0.8625
284 0.965625
294 0.753125
304 0.6125
314 0.778125
324 1.07812
334 0.66875
344 0.7
354 0.95
364 0.73125
374 0.7875
384 0.78125
394 0.734375
404 0.753125
414 0.79375
424 0.7625
434 0.709375
444 0.728125
454 0.721875
464 0.828125
474 0.759375
484 0.7125
494 0.728125
504 0.71875
514 0.73125
524 0.71875
534 0.71875
544 0.9125
554 0.81875
564 0.796875
574 0.696875
584 0.684375
594 0.7375
604 0.778125
614 0.728125
624 1.05937
634 0.7875
644 0.725
654 0.765625
664 0.8125
674 0.74375
684 0.76875
694 0.80625
704 0.684375
714 0.7
724 0.6625
734 0.64375
744 0.709375
754 0.746875
764 0.8375
774 0.76875
784 0.775
794 0.696875
804 0.74375
814 0.859375
824 0.790625
834 0.740625
844 0.734375
854 0.71875
864 0.778125
874 0.7625
884 0.675
894 0.940625
904 0.853125
914 0.8125
924 0.940625
934 0.984375
944 0.890625
954 0.878125
964 0.9
974 0.7875
984 0.865625


==> data/ring_grid_communicationintensitytimeout_msg_avg_smo_marks.dat <==
54 0.80625
154 0.940625
254 1.1375
354 0.95
454 0.721875
554 0.81875
654 0.765625
754 0.746875
854 0.71875
954 0.878125


==> data/ring_grid_communicationintensitytimeout_msg_std_smo.dat <==
1 0
4 0.405819
14 0.989938
24 1.40963
34 1.38376
44 1.54981
54 2.05519
64 3.19458
74 2.78275
84 2.97956
94 2.48984
104 2.33998
114 2.63248
124 2.60602
134 2.43112
144 2.11879
154 1.76056
164 1.60494
174 1.45001
184 1.89581
194 1.66621
204 1.574
214 1.88127
224 2.0813
234 1.65311
244 1.69195
254 1.52635
264 1.35422
274 1.22665
284 1.35194
294 1.03042
304 0.935629
314 1.12767
324 1.43162
334 1.00388
344 1.04406
354 1.3442
364 1.0278
374 1.10337
384 1.05547
394 1.02273
404 1.04222
414 1.01742
424 0.98045
434 0.943494
444 0.964199
454 0.980362
464 1.05766
474 0.987118
484 0.948465
494 0.988164
504 0.895049
514 1.02699
524 0.992768
534 0.944355
544 1.17911
554 1.10653
564 1.01404
574 0.867719
584 0.869709
594 0.92166
604 0.964411
614 0.977155
624 1.37918
634 1.00442
644 0.854948
654 0.939027
664 0.960693
674 0.942096
684 0.896888
694 0.944531
704 0.842063
714 0.829841
724 0.823919
734 0.725534
744 0.805912
754 0.990105
764 0.915476
774 0.901016
784 0.919319
794 0.922246
804 0.953805
814 1.14378
824 0.971552
834 0.818281
844 0.915717
854 0.926876
864 0.931097
874 0.856541
884 0.875798
894 1.11422
904 0.94218
914 0.885689
924 1.00927
934 0.984083
944 0.911086
954 0.964019
964 0.960426
974 0.941628
984 1.0446


==> data/ring_grid_communicationintensitytimeout_msg_std_smo_marks.dat <==
54 2.05519
154 1.76056
254 1.52635
354 1.3442
454 0.980362
554 1.10653
654 0.939027
754 0.990105
854 0.926876
954 0.964019


==> data/ring_grid_communicationintensitytimeout_std_smo.dat <==
1 6.71751
4 14.0624
9 20.5875
14 20.7927
19 19.9413
24 19.5151
29 18.7122
34 17.9762
39 17.7431
44 17.6664
49 17.0745
54 16.388
59 15.7257
64 14.4706
69 14.8234
74 13.8434
79 13.6716
84 12.6033
89 11.9705
94 11.6613
99 10.7801
104 9.71114
109 9.40844
114 9.19283
119 8.74032
124 8.24896
129 7.83513
134 7.49334
139 7.20757
144 7.1423
149 6.67142
154 6.2588
159 5.97396
164 5.91717
169 5.72692
174 5.34794
179 5.16301
184 5.13889
189 4.96689
194 4.82367
199 4.71024
204 4.59842
209 4.54704
214 4.44364
219 4.41964
224 4.3036
229 4.40194
234 4.3939
239 4.37916
244 4.37923
249 4.30833
254 4.16728
259 4.13755
264 4.13362
269 4.17178
274 4.19051
279 4.07132
284 3.97048
289 3.9625
294 3.95644
299 3.96046
304 3.93615
309 3.96695
314 3.84071
319 3.74946
324 3.73262
329 3.54422
334 3.66441
339 3.85086
344 3.68154
349 3.64416
354 3.57776
359 3.53999
364 3.52452
369 3.35246
374 3.27069
379 3.27439
384 3.17665
389 3.20348
394 3.17398
399 3.16125
404 3.16442
409 2.99819
414 3.04125
419 3.11561
424 2.96506
429 2.92461
434 2.92151
439 3.09099
444 3.03195
449 2.97259
454 3.00042
459 2.83506
464 2.9214
469 2.74377
474 2.80505
479 2.59652
484 2.72701
489 2.72149
494 2.66231
499 2.69003
504 2.55284
509 2.51442
514 2.53471
519 2.53197
524 2.59974
529 2.49204
534 2.59362
539 2.46078
544 2.4865
549 2.57125
554 2.42782
559 2.38085
564 2.45059
569 2.30635
574 2.35581
579 2.2518
584 2.41194
589 2.43093
594 2.26277
599 2.28117
604 2.13311
609 2.10656
614 2.04767
619 2.22871
624 2.16427
629 2.07788
634 1.93209
639 1.90158
644 2.02577
649 2.06821
654 2.03391
659 2.21841
664 2.14981
669 2.18675
674 2.04858
679 1.97366
684 1.93294
689 1.96686
694 1.84158
699 1.87243
704 1.91891
709 1.88345
714 1.8176
719 1.85957
724 1.84502
729 1.80869
734 2.056
739 1.88532
744 1.81332
749 1.78296
754 1.70277
759 1.73154
764 1.61585
769 1.54932
774 1.48645
779 1.39692
784 1.54613
789 1.62996
794 1.76223
799 1.7261
804 1.75128
809 1.57912
814 1.61948
819 1.54057
824 1.62254
829 1.66399
834 1.6508
839 1.65622
844 1.51361
849 1.67796
854 1.59016
859 1.56591
864 1.56787
869 1.64466
874 1.68198
879 1.54021
884 1.53569
889 1.68878
894 1.65434
899 1.46722
904 1.44413
909 1.48228
914 1.45133
919 1.54832
924 1.64314
929 1.68316
934 1.79998
939 1.67378
944 1.58651
949 1.70481
954 1.77736
959 1.70903
964 1.70638
969 1.79672
974 1.72957
979 1.54307
984 1.46739
989 1.52137
994 1.50216


==> data/ring_grid_communicationintensitytimeout_std_smo_marks.dat <==
84 12.6033
184 5.13889
284 3.97048
384 3.17665
484 2.72701
584 2.41194
684 1.93294
784 1.54613
884 1.53569
984 1.46739


==> data/star_grid_berenbrink_dists.dat <==
6.8 1
13 1
15 2
16 2
17 3
18 2
19 5
21 2
23 4
25 2
27 3
28 1
29 1
34 3


==> data/star_grid_berenbrink_msg_avg_smo.dat <==
1 0
4 2.575
14 4.875
24 6.70312
34 6.88125
44 6.78437
54 6.96875
64 6.75312
74 6.79688
84 6.775
94 6.91563
104 7.05
114 6.80312
124 6.675
134 6.89687
144 6.90625
154 6.93125
164 6.5625
174 6.51562
184 6.95625
194 7.275
204 6.83437
214 6.5625
224 7.05312
234 6.78437
244 6.79688
254 6.64375
264 6.7
274 6.79063
284 6.74062
294 6.75
304 6.9
314 7.075
324 7.0125
334 7.30312
344 7.08125
354 6.97187
364 6.9375
374 7.23438
384 7.15313
394 7.15
404 7.04063
414 6.84687
424 6.90937
434 6.81875
444 6.85938
454 6.47187
464 6.84687
474 6.52813
484 7.075
494 6.8875
504 6.97813
514 6.87812
524 6.975
534 6.87812
544 6.84687
554 6.95937
564 7.025
574 7.5
584 7.18125
594 6.7125
604 6.93438
614 7.04688
624 7.25
634 6.66875
644 7.26562
654 7.31562
664 7.35625
674 7.09063
684 7.38438
694 7.2
704 7.42812
714 7.05
724 7.15313
734 7.29063
744 6.70312
754 6.81562
764 6.72813
774 6.92812
784 6.67188
794 7.00312
804 6.74062
814 6.82812
824 7.05625
834 7.12812
844 7.11562
854 7.3875
864 7.13125
874 7.22813
884 6.94062
894 6.94688
904 6.97187
914 7.31562
924 7.13438
934 6.975
944 6.91875
954 7.09375
964 6.77187
974 6.73125
984 6.925


==> data/star_grid_berenbrink_msg_avg_smo_marks.dat <==
1 0
94 6.91563
194 7.275
294 6.75
394 7.15
494 6.8875
594 6.7125
694 7.2
794 7.00312
894 6.94688


==> data/star_grid_berenbrink_msg_std_smo.dat <==
1 0
4 4.27871
14 4.40528
24 4.17474
34 4.76907
44 4.75468
54 4.97419
64 4.46509
74 4.73846
84 4.41459
94 4.92191
104 5.00774
114 4.86985
124 4.57288
134 4.71097
144 4.80016
154 4.62267
164 4.37793
174 4.33783
184 4.43459
194 4.73085
204 4.48446
214 4.3006
224 4.81337
234 4.64097
244 4.59994
254 4.2025
264 4.39615
274 4.55703
284 4.69758
294 4.70517
304 4.99052
314 4.89716
324 5.03077
334 4.95492
344 4.76045
354 4.72458
364 4.77919
374 4.84046
384 5.02907
394 4.79269
404 4.83616
414 4.69628
424 4.75943
434 4.35487
444 4.64236
454 4.42895
464 4.27678
474 4.19371
484 4.83725
494 4.58455
504 4.373
514 4.49135
524 4.39191
534 4.39396
544 4.33318
554 4.23882
564 4.36065
574 4.62644
584 4.54795
594 4.15398
604 4.24004
614 4.0535
624 4.1062
634 3.8872
644 4.63192
654 4.51767
664 4.64979
674 4.35563
684 4.65658
694 4.20188
704 4.57815
714 4.37052
724 4.48488
734 4.47359
744 4.04581
754 4.28701
764 4.1869
774 4.21873
784 4.15336
794 3.96648
804 3.97529
814 4.15065
824 4.34376
834 4.23088
844 4.52115
854 4.58319
864 4.47603
874 4.36549
884 4.14106
894 4.40423
904 4.57817
914 5.00288
924 4.71103
934 4.43045
944 4.34148
954 4.46336
964 4.18298
974 4.19513
984 4.1467


==> data/star_grid_berenbrink_msg_std_smo_marks.dat <==
1 0
94 4.92191
194 4.73085
294 4.70517
394 4.79269
494 4.58455
594 4.15398
694 4.20188
794 3.96648
894 4.40423


==> data/star_grid_berenbrink_std_smo.dat <==
1 39.7748
4 29.3444
9 14.535
14 8.34433
19 6.47789
24 4.89886
29 3.46301
34 2.56589
39 2.26028
44 2.23444
49 2.24865
54 2.21121
59 2.21411
64 2.21562
69 2.20981
74 2.2068
79 2.2083
84 2.21562
89 2.20977
94 2.17737
99 2.17737
104 2.17737
109 2.17434
114 2.12658
119 2.12042
124 2.11885
129 2.11728
134 2.12344
139 2.11885
144 2.12501
149 2.12042
154 2.12501
159 2.13387
164 2.12042
169 2.11885
174 2.10515
179 2.10819
184 2.10662
189 2.10199
194 2.10199
199 2.10357
204 2.10357
209 2.10357
214 2.10357
219 2.10357
224 2.10199
229 2.10357
234 2.10199
239 2.10357
244 2.10357
249 2.10515
254 2.10199
259 2.08658
264 2.08658
269 2.09125
274 2.08975
279 2.08817
284 2.08658
289 2.08658
294 2.0958
299 2.08667
304 2.08658
309 2.08658
314 2.09285
319 2.09444
324 2.08175
329 2.05239
334 2.04758
339 2.05391
344 2.05543
349 2.03661
354 2.03968
359 2.03658
364 2.04438
369 2.03496
374 2.03496
379 2.03968
384 2.04131
389 2.04131
394 2.04294
399 2.04131
404 2.04445
409 2.03496
414 2.03814
419 2.03968
424 2.03977
429 2.03824
434 2.03968
439 2.03968
444 2.03968
449 2.03496
454 2.03968
459 2.04131
464 2.03968
469 2.04131
474 2.04446
479 2.03977
484 2.03812
489 2.02872
494 2.02872
499 2.02544
504 2.02708
509 2.02232
514 2.02544
519 2.0238
524 2.02708
529 2.02708
534 2.02544
539 2.0286
544 2.02544
549 2.0238
554 2.02225
559 2.02553
564 2.02544
569 2.0238
574 2.0238
579 2.0238
584 2.0238
589 2.02544
594 2.03352
599 2.0238
604 2.02544
609 2.02708
614 2.0238
619 2.02544
624 2.0238
629 2.02544
634 2.02544
639 2.02544
644 2.0238
649 2.0238
654 2.0238
659 2.0206
664 2.0238
669 2.02524
674 2.0207
679 2.03651
684 2.02069
689 2.02225
694 2.02544
699 2.0238
704 2.02544
709 2.02544
714 2.0238
719 2.02544
724 2.02544
729 2.0238
734 2.02544
739 2.0238
744 2.01904
749 2.0238
754 2.02544
759 2.0238
764 2.02225
769 2.0206
774 2.02234
779 2.02389
784 2.0238
789 2.0238
794 2.02708
799 2.02544
804 2.02389
809 1.99656
814 1.99167
819 1.99334
824 1.99334
829 1.99176
834 1.99334
839 1.99167
844 1.99167
849 1.99167
854 1.99656
859 1.99334
864 1.99006
869 1.99334
874 1.98683
879 1.99167
884 1.98683
889 1.98357
894 1.97708
899 1.9755
904 1.9754
909 1.9754
914 1.97223
919 1.97223
924 1.9754
929 1.97876
934 1.97708
939 1.97382
944 1.9755
949 1.9754
954 1.97876
959 1.97876
964 1.97382
969 1.9754
974 1.97708
979 1.97708
984 1.9755
989 1.9754
994 1.9754


==> data/star_grid_berenbrink_std_smo_marks.dat <==
1 39.7748
49 2.24865
99 2.17737
149 2.12042
199 2.10357
249 2.10515
299 2.08667
349 2.03661
399 2.04131
449 2.03496
499 2.02544
549 2.0238
599 2.0238
649 2.0238
699 2.0238
749 2.0238
799 2.02544
849 1.99167
899 1.9755
949 1.9754


==> data/star_grid_berenbrinkcommunicationintensity_dists.dat <==
5 4
6 6
7.2 9
8 4
9 4
10 1
11 3
14 1


==> data/star_grid_berenbrinkcommunicationintensity_msg_avg_smo.dat <==
1 0
4 0.828125
14 3.37188
24 3.33438
34 4.05625
44 4.18125
54 3.98125
64 4.3875
74 4.3125
84 4.1125
94 4.02187
104 3.75312
114 3.925
124 3.54688
134 3.2625
144 2.90625
154 2.98438
164 3.075
174 3.11563
184 3.13125
194 2.775
204 2.78437
214 2.99688
224 2.84375
234 2.70312
244 2.70938
254 2.54688
264 2.46563
274 2.27188
284 2.29688
294 2.15937
304 2.00937
314 2.04062
324 2.2
334 2.10625
344 2.17813
354 2.30313
364 1.99375
374 2.09063
384 2.0625
394 2.20312
404 2.03437
414 2.1375
424 2.01875
434 2.32187
444 2.22187
454 2.125
464 2.2125
474 2.05938
484 2.32812
494 2.26875
504 2.15937
514 2.08438
524 2.14062
534 1.925
544 2.09375
554 2.3375
564 2.25937
574 2.07812
584 2.25
594 2.22812
604 2.29375
614 2.30625
624 2.28125
634 2.36563
644 2.2625
654 2.17813
664 2.06875
674 2.29062
684 2.0625
694 2.16562
704 2.32812
714 2.24688
724 2.3625
734 2.30313
744 2.35312
754 2.10312
764 2.1125
774 2.1125
784 2.18125
794 2.24063
804 2.02188
814 2.05313
824 2.0125
834 2.14375
844 2.11875
854 2.1375
864 2.1375
874 2.04688
884 2.12188
894 2.025
904 2.0625
914 2.01562
924 2.0125
934 1.92813
944 1.85625
954 1.93437
964 2.1625
974 2.275
984 2.27188


==> data/star_grid_berenbrinkcommunicationintensity_msg_avg_smo_marks.dat <==
24 3.33438
124 3.54688
224 2.84375
324 2.2
424 2.01875
524 2.14062
624 2.28125
724 2.3625
824 2.0125
924 2.0125


==> data/star_grid_berenbrinkcommunicationintensity_msg_std_smo.dat <==
1 0
4 2.29006
14 5.32041
24 4.05321
34 3.74867
44 3.62507
54 3.34714
64 3.20434
74 3.00121
84 2.68954
94 2.41273
104 2.55743
114 2.77085
124 1.88157
134 1.94834
144 1.8691
154 1.6674
164 1.91547
174 2.09718
184 2.04541
194 1.74198
204 1.79852
214 2.16885
224 1.96212
234 1.9985
244 1.92148
254 1.68711
264 1.68711
274 1.56636
284 1.65768
294 1.60273
304 1.47599
314 1.53504
324 1.68437
334 1.65959
344 1.66889
354 1.82014
364 1.61573
374 1.66977
384 1.48728
394 1.63495
404 1.41421
414 1.55539
424 1.58137
434 1.69567
444 1.85106
454 1.73151
464 1.74682
474 1.56661
484 1.64855
494 1.45466
504 1.50012
514 1.43646
524 1.48455
534 1.49552
544 1.43695
554 1.67921
564 1.5085
574 1.4359
584 1.54303
594 1.65762
604 1.65019
614 1.66883
624 1.55551
634 1.68139
644 1.54997
654 1.54829
664 1.61877
674 1.80962
684 1.56405
694 1.6263
704 1.54012
714 1.51782
724 1.65145
734 1.55416
744 1.69894
754 1.52568
764 1.60022
774 1.57563
784 1.66647
794 1.67556
804 1.50885
814 1.45833
824 1.45704
834 1.76903
844 1.57981
854 1.46684
864 1.50784
874 1.40889
884 1.51022
894 1.45456
904 1.46086
914 1.50745
924 1.46775
934 1.48767
944 1.35702
954 1.37425
964 1.56952
974 1.62682
984 1.47454


==> data/star_grid_berenbrinkcommunicationintensity_msg_std_smo_marks.dat <==
24 4.05321
124 1.88157
224 1.96212
324 1.68437
424 1.58137
524 1.48455
624 1.55551
724 1.65145
824 1.45704
924 1.46775


==> data/star_grid_berenbrinkcommunicationintensity_std_smo.dat <==
1 39.7748
4 39.4139
9 38.5053
14 37.5955
19 36.6857
24 35.7774
29 34.8706
34 33.9598
39 33.0439
44 32.1382
49 31.2303
54 30.3198
59 29.4118
64 28.51
69 27.612
74 26.7061
79 25.7928
84 24.8714
89 23.9558
94 23.0521
99 22.1403
104 21.2277
109 20.3145
114 19.4068
119 18.5038
124 17.6001
129 16.6883
134 15.78
139 14.8603
144 13.9653
149 13.0593
154 12.1568
159 11.2679
164 10.355
169 9.46498
174 8.58914
179 7.68176
184 6.78007
189 5.89588
194 5.04874
199 4.27629
204 3.44994
209 2.75086
214 2.33337
219 1.87119
224 1.53724
229 1.43524
234 1.29113
239 1.09042
244 0.864113
249 0.756289
254 0.730341
259 0.730341
264 0.52513
269 0.547913
274 0.533232
279 0.482869
284 0.474129
289 0.596946
294 0.192222
299 0.176777
304 0.307499
309 0.176777
314 0.192222
319 0.176777
324 0.176777
329 0.192222
334 0.292874
339 0.248029
344 0.192222
349 0.309461
354 0.176777
359 0.141422
364 0.176777
369 0.207666
374 0.176777
379 0.192222
384 0.176777
389 0.176777
394 0.176777
399 0.176777
404 0.176777
409 0.176777
414 0.192222
419 0.176777
424 0.192222
429 0.503726
434 0.586688
439 0.520407
444 0.553379
449 0.582446
454 0.609675
459 0.483515
464 0.483515
469 0.363996
474 0.558305
479 0.71287
484 0.64285
489 0.646026
494 0.491649
499 0.415108
504 0.400353
509 0.345818
514 0.360573
519 0.40968
524 0.555529
529 0.564771
534 0.545554
539 0.545554
544 0.583446
549 0.486879
554 0.536521
559 0.560755
564 0.651067
569 0.388078
574 0.327639
579 0.48151
584 0.472124
589 0.360573
594 0.327639
599 0.327639
604 0.337589
609 0.546712
614 0.46876
619 0.547913
624 0.542191
629 0.444619
634 0.309461
639 0.373946
644 0.327639
649 0.412273
654 0.500277
659 0.655775
664 0.558305
669 0.327639
674 0.411685
679 0.404847
684 0.57647
689 0.604349
694 0.529684
699 0.470119
704 0.370523
709 0.558305
714 0.388078
719 0.493654
724 0.511021
729 0.577521
734 0.484811
739 0.518591
744 0.480903
749 0.531187
754 0.429863
759 0.423026
764 0.478037
769 0.337589
774 0.400829
779 0.531146
784 0.465286
789 0.555172
794 0.499566
799 0.511021
804 0.550555
809 0.47347
814 0.192222
819 0.192222
824 0.176777
829 0.551021
834 0.454005
839 0.52513
844 0.450531
849 0.486879
854 0.432353
859 0.363996
864 0.282924
869 0.176777
874 0.176777
879 0.176777
884 0.176777
889 0.176777
894 0.192222
899 0.229851
904 0.327639
909 0.282924
914 0.176777
919 0.192222
924 0.319411
929 0.345818
934 0.203314
939 0.248029
944 0.363996
949 0.319411
954 0.523771
959 0.382175
964 0.437781
969 0.499629
974 0.506658
979 0.629543
984 0.643849
989 0.569696
994 0.457369


==> data/star_grid_berenbrinkcommunicationintensity_std_smo_marks.dat <==
14 37.5955
64 28.51
114 19.4068
164 10.355
214 2.33337
264 0.52513
314 0.192222
364 0.176777
414 0.192222
464 0.483515
514 0.360573
564 0.651067
614 0.46876
664 0.558305
714 0.388078
764 0.478037
814 0.192222
864 0.282924
914 0.176777
964 0.437781


==> data/star_grid_communicationintensitytimeout_msg_avg_smo.dat <==
1 0
4 0.203125
14 0.84375
24 0.69375
34 1.10312
44 1.5625
54 2.09063
64 2.68125
74 3.59375
84 3.98125
94 4.16563
104 4.31875
114 4.46875
124 4.18125
134 4.10938
144 4.53437
154 4.225
164 4.38438
174 4.39687
184 4.6
194 4.56875
204 4.48438
214 4.53125
224 4.66875
234 4.66563
244 4.69062
254 4.45
264 4.61875
274 4.89375
284 5.08437
294 5.34063
304 5.29375
314 5.24062
324 5.39687
334 5.25
344 5.15
354 5.23125
364 5.1875
374 5.02187
384 5.37188
394 5.1
404 5.325
414 5.32188
424 5.40625
434 4.9875
444 5.23125
454 4.95312
464 4.95625
474 4.96875
484 5.30312
494 5.03125
504 5.13125
514 5.13125
524 4.93125
534 4.65
544 4.84687
554 5.17188
564 5.08125
574 5.03437
584 4.75312
594 4.81875
604 4.11875
614 4.41875
624 4.45312
634 4.25938
644 4.24375
654 4.06562
664 4.325
674 3.83438
684 3.9375
694 3.81875
704 3.79375
714 3.85625
724 3.89688
734 3.6
744 3.79375
754 3.54375
764 3.5125
774 3.56875
784 3.45
794 3.325
804 3.375
814 3.3625
824 3.42813
834 3.46875
844 3.45938
854 3.41875
864 3.475
874 3.46875
884 3.33125
894 3.39062
904 3.32187
914 3.75
924 3.55
934 3.45938
944 3.63125
954 3.575
964 3.54375
974 3.225
984 3.54688


==> data/star_grid_communicationintensitytimeout_msg_avg_smo_marks.dat <==
54 2.09063
154 4.225
254 4.45
354 5.23125
454 4.95312
554 5.17188
654 4.06562
754 3.54375
854 3.41875
954 3.575


==> data/star_grid_communicationintensitytimeout_msg_std_smo.dat <==
1 0
4 0.730381
14 2.68925
24 2.06172
34 3.14359
44 3.5377
54 4.49126
64 4.27836
74 5.25159
84 5.6362
94 5.76493
104 5.38499
114 5.69926
124 5.37448
134 4.71667
144 4.74141
154 4.45345
164 4.83578
174 4.63414
184 4.4063
194 4.4219
204 4.35099
214 4.21922
224 4.62388
234 4.50496
244 4.36131
254 4.08813
264 4.35899
274 4.29904
284 4.20925
294 4.17105
304 3.74196
314 3.44795
324 3.81844
334 3.81315
344 3.86984
354 3.87188
364 3.61949
374 3.59031
384 3.74406
394 3.88423
404 3.4993
414 3.03477
424 3.29861
434 3.22128
444 3.38996
454 3.20876
464 3.16394
474 3.10483
484 3.32414
494 3.0903
504 2.81413
514 2.83423
524 2.69612
534 3.13122
544 3.08491
554 3.01867
564 2.87792
574 2.75917
584 2.40178
594 2.37597
604 2.44938
614 2.63756
624 2.63685
634 2.54848
644 2.69472
654 2.45239
664 2.63134
674 2.29806
684 2.51704
694 2.75838
704 2.58005
714 2.69359
724 2.56986
734 2.41249
744 2.38303
754 2.16552
764 2.197
774 2.29762
784 2.15556
794 2.23103
804 2.26892
814 2.06583
824 2.28983
834 2.05604
844 2.04196
854 1.97053
864 2.20012
874 2.17578
884 2.21949
894 2.31791
904 2.27727
914 2.38173
924 2.10155
934 2.0436
944 2.244
954 2.13686
964 2.13399
974 2.0673
984 2.05994


==> data/star_grid_communicationintensitytimeout_msg_std_smo_marks.dat <==
54 4.49126
154 4.45345
254 4.08813
354 3.87188
454 3.20876
554 3.01867
654 2.45239
754 2.16552
854 1.97053
954 2.13686


==> data/star_grid_communicationintensitytimeout_std_smo.dat <==
1 39.7748
4 39.3747
9 38.7627
14 38.0795
19 37.5785
24 36.8953
29 36.1786
34 35.6053
39 35.2797
44 34.8901
49 34.3897
54 33.5468
59 32.7942
64 32.1243
69 31.4003
74 30.8224
79 30.1724
84 29.4387
89 28.9576
94 28.209
99 27.7303
104 27.1019
109 26.2446
114 25.5606
119 24.833
124 24.1471
129 23.3432
134 22.4627
139 21.6219
144 20.9449
149 20.3389
154 19.729
159 18.9521
164 18.1698
169 17.6074
174 17.1227
179 16.6023
184 15.8122
189 15.2082
194 14.6062
199 14.0778
204 13.466
209 12.8389
214 12.2223
219 11.6027
224 11.2117
229 10.6341
234 10.2135
239 9.73117
244 9.25123
249 8.99287
254 8.80061
259 8.57498
264 8.28049
269 7.99351
274 7.80058
279 7.64819
284 7.52988
289 7.36564
294 7.26262
299 6.93101
304 6.70503
309 6.64976
314 6.54797
319 6.42421
324 6.32977
329 6.26857
334 6.15418
339 6.07659
344 5.97526
349 5.945
354 5.91939
359 5.87951
364 5.8278
369 5.70317
374 5.67005
379 5.60232
384 5.50043
389 5.42763
394 5.38269
399 5.3063
404 5.15167
409 5.07141
414 5.03205
419 4.95947
424 4.80704
429 4.79258
434 4.72848
439 4.64343
444 4.51072
449 4.4775
454 4.4423
459 4.35472
464 4.35785
469 4.40353
474 4.40198
479 4.24675
484 4.12751
489 4.12501
494 4.02546
499 3.95989
504 3.9422
509 3.86362
514 3.7599
519 3.63292
524 3.48149
529 3.44025
534 3.38459
539 3.36482
544 3.25254
549 3.11486
554 3.12292
559 3.2117
564 3.10936
569 3.0022
574 2.87663
579 2.88239
584 2.8528
589 2.75789
594 2.74832
599 2.67459
604 2.58587
609 2.51792
614 2.45454
619 2.45703
624 2.35659
629 2.46407
634 2.50596
639 2.26707
644 2.28055
649 2.28569
654 2.49366
659 2.42681
664 2.31141
669 2.2003
674 2.1427
679 2.17293
684 2.16348
689 2.1995
694 2.26109
699 2.24868
704 2.16815
709 2.08585
714 1.99108
719 1.79145
724 1.77763
729 1.80932
734 1.84524
739 1.85047
744 1.80795
749 1.71283
754 1.6279
759 1.51923
764 1.55444
769 1.63954
774 1.81862
779 1.73858
784 1.64759
789 1.56848
794 1.58771
799 1.61772
804 1.49908
809 1.55768
814 1.48464
819 1.42493
824 1.49338
829 1.60499
834 1.54257
839 1.50834
844 1.52248
849 1.63592
854 1.70653
859 1.6293
864 1.6079
869 1.65119
874 1.63756
879 1.56022
884 1.5913
889 1.61996
894 1.53988
899 1.40188
904 1.45599
909 1.48215
914 1.50367
919 1.50726
924 1.42001
929 1.33543
934 1.47395
939 1.51021
944 1.40466
949 1.41517
954 1.43476
959 1.34496
964 1.30068
969 1.4537
974 1.40391
979 1.32625
984 1.53352
989 1.4927
994 1.44821


==> data/star_grid_communicationintensitytimeout_std_smo_marks.dat <==
29 36.1786
79 30.1724
129 23.3432
179 16.6023
229 10.6341
279 7.64819
329 6.26857
379 5.60232
429 4.79258
479 4.24675
529 3.44025
579 2.88239
629 2.46407
679 2.17293
729 1.80932
779 1.73858
829 1.60499
879 1.56022
929 1.33543
979 1.32625

